A minimal reaction-diffusion neural model generates $\textit{C. elegans}$ undulation

The small (1 mm) nematode $\textit{Caenorhabditis elegans}$ (Corsi [1], wormbook.org) has become widely used as a model organism; in particular, the $\textit{C. elegans}$ connectome has been completely mapped, and $\textit{C. elegans}$ locomotion has been widely studied. We describe a minimal reaction-diffusion model for the locomotion of $\textit{C. elegans}$, using as a framework a simplified, stylized "descending pathway" of neurons as central pattern generator (CPG) (Xu et al., Proceedings of the National Academy of Sciences 115, 2018). Finally, we realize a model of the required oscillations and coupling with a network of coupled Keener (IEEE Transactions on Systems, Man, and Cybernetics SMC-13, 1983 [3]) analog neurons. Note that Olivares et al. (BioRxiv 710566, 2020 [4]) present a likely more realistic model more distributed CPG. We use the simpler simulation to show that a small network of FitzHugh-Nagumo neurons (one of the simplest neuronal models) can generate key features of $\textit{C. elegans}$ undulation, and thus locomotion, yielding a minimal, biomimetic model as a building block for further exploring $\textit{C. elegans}$ locomotion.

==> figures/coupling/coupling.tikz <==
\begin{tikzpicture}
  % First we draw the positive coupling

  \node [neuron] (ns0) at (0, 0) {N0};

  \draw (ns0.east) to [R, l=$R$] (2.7, 0) coordinate (junction);

  \draw (junction) to [diode] (4, 0) node (ns1) [right, neuron] {N1};

  \node at (2, -2) {(a) Positive coupling};

  % Now, we draw the inverted coupling
  \node at (6, 0) (ni0) [neuron] {N0};

  \node (inverter) [op amp] at ($(ni0.east) + (4, 0)$) {};

  \draw (ni0.east) to [R, l=$R_11$] (ni0.east -| inverter.-) to (inverter.-);

  \draw (inverter.+) to ++(-0.5, 0) node [rotate=0, ground] {};

  \draw (inverter.-)
        to ++(0, 1) coordinate (inverter end o)
        to [R, l=$R_2$] (inverter end o -| inverter.out)
        to (inverter.out)
        to [D] ++(1, 0)
        to ++(1, 0) node (ni1) [neuron] {N1};

    \node at (11, -2) {(b) Negative coupling};

\end{tikzpicture}


==> figures/cpg/cpg.tikz <==
\begin{tikzpicture}


  \node (0d) [neuron, bottom color = red!50!black!20, draw = red!50!black!50] at ($(0, 0)$) {$0_d$};
  \node (0v) [neuron, bottom color = red!50!black!20, draw = red!50!black!50] at ($(0, 2)$) {$0_v$};
  \doublec{0d}{0v};

  \draw [decorate, decoration={brace, raise=3pt, mirror}] ($(0d.south west) + (-3mm, 0)$) -- ($(0d.south east) + (3mm, 0)$) node [midway, below=6pt] {Head oscillator};



  % Loop to create neurons, integrates creation of 2 way coupling
  \foreach \i in {1, 2, 3}
  {
    \node (\i d) [neuron] at ($(\i*2, 0)$) {$\i_d$};
    \node (\i v) [neuron] at ($(\i*2, 2)$) {$\i_v$};
    \doublec{\i d}{\i v}
  }

  % loop for 1 way coupling
  \foreach \i/\j in {0/1, 1/2, 2/3}
  {
    \singlec{\i d}{\j d}
    \singlec{\i v}{\j v}
  }

  % draw `To additional neurons'
  \draw [-Latex] (3v.east) -- ($(3v.east) + (1, 0)$) node [right] {Additional neurons};
  \draw [-Latex] (3d.east) -- ($(3d.east) + (1, 0)$) node [right] {Additional neurons};

  \draw [decorate, decoration={brace, mirror, raise=3pt}] ($(1d.south west) + (-3mm + 1, 0)$) -- ($(3d.south east) + (3mm, 0)$) node [midway, below=6pt] {Descending pathway};

\end{tikzpicture}


==> figures/nagumo/nagumo.tikz <==

\begin{tikzpicture}[
    circuitikz/bipoles/length=1cm
  ]

  \draw (0, 0) coordinate (upper) to [capacitor, a=$C_1$] (0, -4) coordinate (lower);

  \draw [draw=magenta, very thick] (upper) -- ++(5, 0) coordinate (bus 1 upper) node [midway, above] {$V$};

  \draw [draw=blue, very thick] (lower) -- (lower -| bus 1 upper) coordinate (bus 1 lower);

  \node at (bus 1 upper) [anchor = south, align = left] {Na$^+$\\current};

  % \node at (lower) [sground] {};

  \node [above, align=left] at (0, 0) {Membrane\\capacitance}; % TODO improve spacing

  \draw (bus 1 upper) to [empty tunnel diode, name = nonlin] (bus 1 lower);
  \node [align = left, anchor=west] at ($(nonlin.east) + (0.3, 0)$) {Tunnel\\diode};

  \draw [draw=magenta, very thick] (bus 1 upper) -- ++(5, 0) coordinate (bus 2 upper);
  \draw [draw=blue, very thick]    (bus 1 lower) -- ++(5, 0) coordinate (bus 2 lower);

  \node at (bus 2 upper) [anchor = south, align = left] {K$^+$\\current};

  \draw (bus 2 upper) to [resistor, a = $R_1$] ($(bus 2 upper)!0.33!(bus 2 lower)$)
  to [inductor, a = $L$, name = ind] ($(bus 2 upper)!0.66!(bus 2 lower)$)
  to [battery, name = vs] (bus 2 lower);

  \node [right, align = left] at ($(ind.east) + (0.2, 0.2)$) {Inductor};

  \node [right, align=right, anchor = west] at (vs.east) {Bias\\voltage};

\end{tikzpicture}


==> figures/neuron_unit/neuron_unit.tikz <==
\begin{tikzpicture}[
  circuitikz/bipoles/length = 1cm
]

  \draw (0, 0) coordinate (upper) to [capacitor, l = 0.01<\micro\farad>, a=$C_1$] (0, -6) coordinate (lower);

  \draw [draw=magenta, very thick] (upper) -- ++(5, 0) coordinate (bus 1 upper) node [midway, above] {$V$};

  \draw [draw=blue, very thick] (lower) -- (lower -| bus 1 upper) coordinate (bus 1 lower);

  \node at (bus 1 upper) [anchor = south, align = left] {Na$^+$\\current};

  \node at (lower) [sground] {};

  \node [above, align=left] at (0, 0) {Membrane\\capacitance}; % TODO improve spacing

  \draw (bus 1 upper) to [resistor, l = 2.2<\kilo\ohm>, a = $R_3$] ++(0, -2) coordinate (u1 out end) to [resistor, l = 100<\kilo\ohm>, a = $R_2$] ++(0, -2) coordinate (u1 - end) to [resistor, l = 100<\kilo\ohm>, a = $R_2$] (bus 1 lower);

  \node [op amp, noinv input up] at ($(u1 out end) - (1.5, 0)$) (u1) {$\scriptscriptstyle U_1$};

  % \draw (u1.up) ++ (0,.25) node[above] {\SI{12}{\volt}} -- (u1.up);
  % \draw (u1.down) ++ (0,-.25) node[below] {\SI{-12}{\volt}} -- (u1.down);

  \draw (u1.-) to (u1.- |- u1 - end) to (u1 - end);
  \draw (u1.out) to (u1 out end);
  \draw (u1.+) to (u1.+ |- bus 1 upper);

  \node at (u1.+) [anchor = east, align = right] {Nonlinear\\current\\device\\{\tiny(Saturates at rails)}};

  \draw [draw=magenta, very thick] (bus 1 upper) -- ++(5, 0) coordinate (bus 2 upper);
  \draw [draw=blue, very thick] (bus 1 lower) -- ++(5, 0) coordinate (bus 2 lower);

  \node at (bus 2 upper) [anchor = south, align = left] {K$^+$\\current};

  \draw (bus 2 upper) to [resistor, l = 1<\kilo\ohm>, a = $R_1$] ++(0, -1.5) coordinate (u2 out end);

  \node [op amp, noinv input up] at ($(u2 out end) - (1, 0)$) (u2) {$\scriptscriptstyle U_2$};

  \draw (u2.out) -- (u2 out end);

  \draw (u2.+) to ++(-.5, 0) coordinate (u2 + end);

  \draw (u2 + end) to [resistor, l=10<\kilo\ohm>, a = $R_4$] (u2 + end |- bus 2 upper);

  \draw (u2.-) to ++(0, -.5) coordinate (tmp1) to (tmp1 -| u2 out end) to (u2 out end);

  \coordinate (tmp5) at (u2 + end -| bus 2 lower);

  \draw (u2 + end) to [capacitor, a=0.47<\micro\farad>, l = $C_2$] ++(0, -3) to [battery, name = vs] (u2 + end |- bus 2 lower);

  \draw [ultra thick, draw=white] (u2 + end |- bus 2 lower) -- (bus 2 lower);

  % \node [op amp, noinv input up] at ($(tmp2 -| bus 2 upper)!.5!(bus 2 lower -| bus 2 upper) - (1, 0)$) (u3) {$\scriptscriptstyle U_3$};
  %
  % \draw (u3.-) to (u3.- |- u3 - couple) to (u3 - couple);
  %
  % \draw (u3.out) to (u3.out -| bus 2 upper);
  %
  % \coordinate (tmp4) at (bus 2 lower |- bus 2 upper);

  % \draw ($(bus 2 lower)!.585!(tmp4)$) coordinate (upper end) to [potentiometer, n=pot] (bus 2 lower);

  % \draw (u3.+ -| bus 2 lower) node [potentiometershape, rotate=-90, anchor = center] (pot) {};
  %
  % \draw (pot.wiper) to (u3.+);
  %
  % \draw (pot.e) to (bus 2 lower);
  %
  % \draw (pot.w) to ++(0, 0.7) node (vnub) [draw=black, circle, fill=black, inner sep=1] {};
  %
  % \node at (vnub.north) [anchor=south] {$\SI{-12}{\volt}$};


  \node at ($(u2 out end) + (0.2, 0.5)$) [align=left, right, anchor = north west] {Simulated\\inductor\\{\tiny `anti-integration'}\\{\tiny using RC with opamp}};

  \node at ($(vs.east) + (0.3, 0)$) [align=left, anchor = west] {Bias\\voltage};

\end{tikzpicture}


==> figures/positive_coupling/positive_coupling.tikz <==
\begin{tikzpicture}

  \node [neuron] (n0) at (0, 0) {N0};

  \draw (n0.east) to [R, l=$R$] (3, 0) coordinate (junction);

  \draw (junction) to [diode] (5, 0) node (n1) [right, neuron] {N1};

\end{tikzpicture}

